Boomerang: Real-Time I/O Meets Legacy Systems

This paper presents Boomerang, an I/O system that integrates a legacy non-real-time OS with one that is customized for timing-sensitive tasks. A relatively small RTOS benefits from the pre-existing libraries, drivers and services of the legacy system. Additionally, timing-critical tasks are isolated from less critical tasks by securely partitioning machine resources among the separate OSes. Boomerang guarantees end-to-end processing delays on input data that requires outputs to be generated within specific time bounds. We show how to construct composable task pipelines in Boomerang that combine functionality spanning a custom RTOS and a legacy Linux system. By dedicating time-critical I/O to the RTOS, we ensure that complementary services provided by Linux are sufficiently predictable to meet end-to-end service guarantees. While Boomerang benefits from spatial isolation, it also outperforms a standalone Linux system using deadline-based CPU reservations for pipeline tasks. We also show how Boomerang outperforms a virtualized system called ACRN, designed for automotive systems.

==> Figures/acrn_4slot_0_loss_pipe1.csv <==
0	15288	12108
1		20712
2	6488	22624
3		16420
4	9720	
5		22212
6	12916	
7		13120
8	4108	16072
9		21836
10	7272	19880
11	8872	12720
12	12524	25592
13	12176	24444
14		23968
15	23320	
16	13184	16224
17	16516	
18	18128	13992
19		18016
20	9356	12876
21	10988	27180
22	12560	24668
23	14100	21540
24	15788	23420
25	17304	25436
26		19368
27	8600	16244
28	10488	29152
29	11760	
30	13412	13016
31	14948	
32		13880
33	6168	20744
34		20548
35	9424	24496
36		18348
37	22592	25260
38	12448	25480
39	11828	20480
40		23240
41	31532	16776
42		
43	10860	14936
44	14616	18596
45		14364
46	15852	22404
47		24288
48	10968	
49	6548	17016
50	18136	18968
51	7996	17996
52	18340	
53		13700
54	25544	15604
55		20500
56	12788	25484
57	9368	20480
58	21088	
59		20500
60	17144	19232
61	14788	25788
62		22712
63	10968	17504
64		31504
65	10488	
66	8772	15248
67		25172
68	15000	20280
69		24016
70	15184	20300
71	11784	22692
72		22332
73	9012	20724
74	6608	21584
75		25548
76	7860	23488
77	5440	17196
78	17036	23108
79		28004
80	4224	
81	14840	24836
82	7448	18720
83	5024	22800
84		16620
85	14220	18768
86	17828	27408
87	7700	21256
88	13056	17176
89		
90	8252	12088
91		16908
92	2436	17856
93	14084	25908
94	20932	22648
95		19584
96		19432
97	10668	27388
98		20508
99		26196
100	6012	
101		20792
102	5232	14632
103		24640
104	7428	19740
105		15644
106	5624	19456
107	22228	25260
108	12084	22808
109	18460	22028
110	22052	
111		28136
112	9340	22780
113	12852	26696
114	10724	19584
115	7808	26428
116	11384	23512
117		16396
118	6632	23268
119	18248	17200
120	8108	22044
121	5436	20944
122	3036	23868
123	8620	16824
124	12208	22756
125	9828	20656
126	7404	22580
127	11020	24616
128		22340
129	13236	15272
130	7828	
131		13172
132	18020	17044
133		20832
134	16256	21872
135		21656
136		22580
137	5048	18588
138	10692	19604
139		15600
140	3860	22496
141	16464	21184
142	14048	15140
143		25568
144	15232	23004
145	5084	16068
146	11452	21980
147	22056	22648
148	19644	15488
149	9492	
150		10384
151	12436	
152		
153	6632	25552
154	16240	19388
155	13896	22904
156	9456	17820
157	7088	23024
158		20992
159	8252	24596
160	5852	19472
161	11472	18504
162	15040	20528
163	12680	20456
164	16252	20480
165	13844	20500
166	11444	13144
167	9072	16884
168	12648	22956
169		22828
170	7880	24704
171		19500
172	10040	18544
173		
174	20196	13260
175		20424
176	7456	26276
177	11032	21832
178		21940
179	13260	19716
180	7924	
181		20700
182	18072	16580
183		19312
184	4292	26324
185	13876	22316
186	11464	15248
187	7124	24040
188	12692	20304
189	10576	
190	5840	15652
191	11428	25724
192	9048	20524
193	4608	16416
194	10488	
195	7812	12220
196	11388	18144
197	1976	14076
198		19100
199		22892


==> Figures/acrn_4slot_0_loss_pipe2.csv <==
0		4104
1		10608
2	2944	
3		4688
4	4156	6348
5		
6	5368	9144
7		11064
8	6652	3224
9		12880
10	9800	5040
11		
12		7592
13	2628	8500
14		10404
15	3836	12328
16		4484
17	5072	6168
18		
19	8584	8220
20		9828
21	9416	1984
22		3648
23		
24	2232	5480
25		15360
26	3448	
27		9188
28	6676	11084
29		
30	7936	4932
31		4820
32	9120	6724
33		
34		10556
35	1912	10448
36		20348
37	3148	
38		4656
39	6380	9056
40		10980
41	9552	12884
42		
43	8824	3696
44		5616
45		8500
46	23688	10400
47		
48	7148	11244
49		
50	10076	5044
51		4956
52		6880
53	4888	8772
54		11684
55	8496	
56		12484
57		4640
58	2944	7304
59		9232
60	6168	
61		9808
62	9416	11712
63		
64		3536
65	4204	5460
66		7344
67	6444	10248
68		9144
69		11064
70	2232	3232
71		
72	7496	7788
73		6664
74	10812	
75		18424
76		10600
77	5528	
78		4156
79	8756	6056
80		8968
81		8188
82	3580	9760
83		11688
84	24768	
85		6500
86	8492	
87	5584	7296
88		9208
89	7820	9120
90		
91		3180
92	3624	5864
93		7768
94	7864	6612
95		
96		10424
97	3668	2580
98		
99	8912	4184
100		6040
101	11148	8220
102		
103		9720
104	6948	12612
105		4776
106		6416
107	3784	5352
108		7256
109	6996	
110		9032
111		10956
112	1796	3112
113		
114	3032	7696
115		6632
116	6268	8520
117		10424
118	9460	
119		5248
120		4156
121	4300	6060
122		8248
123	7520	8192
124		9712
125		12612
126	2332	
127		6412
128	5664	5328
129		7232
130	8800	9140
131		12044
132		
133	3604	12864
134		5020
135	6816	6676
136		6588
137		8500
138	3672	13396
139		
140	6880	5220
141		7104
142	8072	6040
143		10936
144		9868
145	2856	11772
146		
147	6052	3584
148		5488
149	9280	7456
150		7320
151		9228
152	4112	12152
153		
154	7336	5952
155		4840
156		6740
157	2172	9680
158		11556
159	5480	
160		5396
161	8708	4288
162		6212
163	9848	9120
164		8308
165		9800
166	4616	11704
167		
168	7884	6548
169		5444
170	13076	7344
171	4924	10252
172		12152
173	5984	
174		2960
175	9140	4880
176		6764
177		6684
178	3924	8592
179		10492
180	7152	
181		5304
182		4244
183	1952	6168
184		9056
185	5188	10952
186		16488
187	8680	
188		3732
189		5376
190	3056	5328
191		7188
192	6316	10140
193		11996
194	9460	
195		2824
196		4728
197	21288	6632
198		9544
199	4740	8480


==> Figures/acrn_4slot_20_loss_pipe1.csv <==
0		11208
1	24192	16908
2		14300
3		14232
4		17948
5		
6		31556
7		31364
8		
9		17188
10		12128
11		28608
12		31884
13		30600
14		
15		14516
16		31504
17		
18		16356
19		22140
20		
21		27072
22		21984
23		22048
24		17728
25		27648
26		22560
27		20420
28		17468
29		60444
30		
31		25996
32		20944
33		24572
34	15136	
35	4996	10624
36		63968
37		
38	4496	21320
39		17220
40	6724	12284
41		50168
42		55280
43	7548	57612
44	20144	
45		
46	11360	17728
47		64780
48		
49	3168	18412
50		15796
51	12392	29304
52	2244	
53		18972
54		17908
55	16788	
56		57596
57	19968	61644
58	91332	65140
59		
60	19208	17392
61		17860
62		29268
63	12576	26120
64	12180	
65		28532
66	11380	23336
67	21964	
68		11596
69		15560
70	12808	10488
71		49416
72		53968
73	5596	56872
74		
75	9812	
76	9420	18900
77	14016	14780
78		
79	6240	11780
80	21084	18484
81		13436
82	21812	
83		14320
84		15204
85		11108
86	5208	
87	12828	
88	9436	57624
89		
90	11640	
91	12244	
92		
93	10668	
94		20260
95	14448	
96		
97	19620	31712
98		
99		44756
100	8480	
101		
102	11664	
103		
104		55104
105	27424	
106	17280	
107	9652	
108		
109	18896	
110		
111	5072	12440
112		48972
113	7268	
114		3704
115		
116	11108	
117	10692	
118	20296	
119		
120		
121	11084	54764
122		
123	10584	
124		45024
125	4404	
126	13972	
127	13568	
128	16204	
129	15796	
130		65488
131		
132	4676	
133	14224	
134		
135	13440	24956
136		40044
137	12668	
138		
139	98212	
140		
141	12336	
142		
143		29668
144	6856	
145		46972
146		
147	5664	
148	15276	
149		
150		
151	7064	
152	27672	18728
153	17508	63680
154	30860	
155		43780
156		
157	6612	
158		
159	15800	
160	8428	
161		
162		
163	7220	
164		
165		17528
166	8064	
167	15616	46952
168		
169		
170	10676	
171	21052	
172		
173		
174		32616
175	4564	
176	12116	4016
177		
178		
179	5896	
180		
181	7108	
182	16692	39288
183	14304	
184	31496	
185		
186	10836	
187	12484	
188		
189	11732	21436
190		
191	31444	
192		
193	10776	24992
194		
195		
196	3748	
197		
198	14972	11600
199	4828	46812


==> Figures/acrn_4slot_20_loss_pipe2.csv <==
0		7112
1	11292	10608
2	9912	
3		14412
4	11156	
5	9732	10228
6		
7	10972	11068
8		5944
9		
10	12808	
11		6684
12	9096	6572
13		
14		7408
15	19844	
16		6216
17	12040	6128
18	18644	4016
19		
20		11600
21	13508	
22		
23		4580
24	8588	6480
25	17124	11400
26		8388
27		
28	25496	12104
29		21968
30	8948	
31		10800
32	23872	
33		14388
34		
35		
36	17264	7364
37	9860	
38		5224
39	8496	
40		9984
41	19300	
42		11576
43		10708
44	24100	12612
45		
46	12336	
47		13372
48	10560	
49		6172
50	10788	
51		11956
52	12000	
53		12592
54		
55	6812	
56	23416	13456
57		
58	20660	17296
59		
60	5864	
61		
62	7084	6968
63		
64	10284	10756
65		7648
66	10488	4572
67		6484
68	8720	11400
69	8608	
70		12244
71	11428	
72	96024	
73		5908
74	18512	
75		9712
76	4464	7656
77	16080	15544
78		
79		
80	10928	10292
81		
82	14132	
83		10004
84		
85	21948	10808
86		
87	6184	12600
88	12772	9536
89		
90		11112
91	15612	
92		15188
93		
94	7452	10972
95	17104	5836
96		14788
97	21392	
98		
99	5448	
100	28056	7408
101		
102		8388
103	3868	
104	10464	14036
105		6188
106		
107	30396	
108		10696
109		12548
110	5472	4704
111	19728	
112		
113		12192
114	14564	
115		8284
116	17804	
117		11736
118		13632
119	22588	
120		
121	19812	7364
122		
123	5020	13924
124		
125	25528	
126		6900
127		6812
128		
129	8708	7628
130	23848	
131		8436
132	13040	
133		10248
134	11268	
135		
136	7500	8220
137		
138	12708	16760
139	19356	
140		
141	7560	11488
142		
143		
144	6372	8392
145		
146	5604	11024
147		8924
148		
149	5412	11488
150	22044	7648
151		
152		9408
153		
154	3488	6256
155	8068	
156		12044
157	8496	
158	14824	12636
159		
160	6080	
161		13568
162	11320	
163	17888	9392
164		
165	6116	
166		3092
167		
168	5960	11684
169	12548	
170		
171	8800	4620
172		9568
173	17096	
174	15632	10360
175		
176	17104	13196
177		
178	21824	
179		9868
180	7996	
181	14660	11708
182		10628
183	14856	
184		
185	13124	4356
186	21692	
187		10164
188	5956	
189	12504	
190		3888
191		
192	15372	7700
193		
194		
195	7200	8432
196		
197	5352	9276
198	6964	5148
199		18004

